Uniform random sampling of planar graphs in linear time

This article introduces new algorithms for the uniform random generation of labelled planar graphs. Its principles rely on Boltzmann samplers, as recently developed by Duchon, Flajolet, Louchard, and Schaeffer. It combines the Boltzmann framework, a suitable use of rejection, a new combinatorial bijection found by Fusy, Poulalhon and Schaeffer, as well as a precise analytic description of the generating functions counting planar graphs, which was recently obtained by Gim\'enez and Noy. This gives rise to an extremely efficient algorithm for the random generation of planar graphs. There is a preprocessing step of some fixed small cost. Then, the expected time complexity of generation is quadratic for exact-size uniform sampling and linear for approximate-size sampling. This greatly improves on the best previously known time complexity for exact-size uniform sampling of planar graphs with $n$ vertices, which was a little over $O(n^7)$.

==> Figures/diag.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{diag.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4950,8253)(1476,-9331)
\put(2915,-6254){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}point}%
}}}}
\put(5006,-6261){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}point}%
}}}}
\put(5101,-1711){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\left\{
 \begin{array}{rcl} \mathcal{T}^{\bullet}&=&\mathcal{T}_{\bullet}^{\bullet}\cup \mathcal{T}_{\circ}^{\bullet}\\ \mathcal{T}_{\bullet}^{\bullet}&=&\ldots\\ \mathcal{T}_{\circ}^{\bullet}&=&\ldots \end{array} \right.$}%
}}}}
\put(1869,-1685){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\left\{
 \begin{array}{rcl} \mathcal{T}&=&\mathcal{T}_{\bullet}\cup \mathcal{T}_{\circ}\\ \mathcal{T}_{\bullet}&=&\{ \bullet\} \star \left( \varnothing \cup\mathcal{T}_{\circ}\right)^2\\ \mathcal{T}_{\circ}&=&\{ \circ\} \star \left( \varnothing\cup\mathcal{T}_{\bullet}\right)^2 \end{array} \right.$}%
}}}}
\put(2319,-2693){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\fbox{$\Gamma T(x_{\bullet},x_{\circ})$}}%
}}}}
\put(5482,-2693){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\fbox{$\Gamma T^{\bullet}(x_{\bullet},x_{\circ})$}}%
}}}}
\put(1486,-3206){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\textbf{Procedure 2}: binary trees $\rightarrow$ 3-connected p.g.}%
}}}}
\put(2486,-3761){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$
\left[\begin{array}{l}\gamma \leftarrow \Gamma T(x_{\bullet},x_{\circ})\\i \leftarrow nr\_black\_nodes(\gamma)\\j \leftarrow nr\_white\_nodes(\gamma)\end{array}\right.$}%
}}}}
\put(1496,-1186){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\textbf{Procedure 1}: bicolored binary trees}%
}}}}
\put(5142,-3769){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$
\left[\begin{array}{l}\gamma \leftarrow \Gamma T^{\bullet}(x_{\bullet},x_{\circ})\\i \leftarrow nr\_black\_nodes(\gamma)\\j \leftarrow nr\_white\_nodes(\gamma)\end{array}\right.$}%
}}}}
\put(2470,-4914){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\fbox{$\Gamma \frac{\partial G_3}{\partial y}(x,y)$}}%
}}}}
\put(5700,-4919){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\fbox{$\Gamma \frac{\partial G_3}{\partial y}^{\bullet\bullet}(x,y)$}}%
}}}}
\put(4181,-1795){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}derivate}%
}}}}
\put(4181,-1898){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}w.r.t. $\bullet$}%
}}}}
\put(1476,-5306){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\textbf{Procedure 3}: 3-connected p.g. $\rightarrow$ 2-connected p.g.}%
}}}}
\put(1672,-5549){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\underline{network-decomposition} (Eq~\ref{eq:D} to~\ref{eq:H})}%
}}}}
\put(5889,-7386){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\fbox{$\Gamma \frac{\partial B}{\partial y}^{\bullet\bullet}(x,D)$}}%
}}}}
\put(5706,-8221){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$
\left[\begin{array}{l}\gamma \leftarrow \Gamma \frac{\partial B}{\partial y}^{\bullet\bullet}(x,1)\\i \leftarrow nr\_vertices(\gamma)\\j \leftarrow nr\_edges(\gamma)\end{array}\right.$}%
}}}}
\put(1656,-8221){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$
\left[\begin{array}{l}\gamma \leftarrow \Gamma \frac{\partial B}{\partial y}(x,1)\\i \leftarrow nr\_vertices(\gamma)\\j \leftarrow nr\_edges(\gamma)\end{array}\right.$}%
}}}}
\put(3906,-8221){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$
\left[\begin{array}{l}\gamma \leftarrow \Gamma \frac{\partial B}{\partial y}^{\bullet}(x,1)\\i \leftarrow nr\_vertices(\gamma)\\j \leftarrow nr\_edges(\gamma)\end{array}\right.$}%
}}}}
\put(4089,-7386){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\fbox{$\Gamma \frac{\partial B}{\partial y}^{\bullet}(x,D)$}}%
}}}}
\put(2101,-7411){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\fbox{$\Gamma \frac{\partial B}{\partial y}(x,D)$}}%
}}}}
\put(4051,-4936){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\fbox{$\Gamma \frac{\partial G_3}{\partial y}^{\bullet}(x,y)$  }}%
}}}}
\put(4315,-4369){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\begin{array}{l}
1)\ P_{keep}(\gamma)=\frac{i+3}{i+j+2}\\2)\ closure(\gamma)\end{array}$}%
}}}}
\put(6100,-4369){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\begin{array}{l}
1)\ P_{keep}(\gamma)=\frac{(i+3)^2}{4i(i+j+2)}\\2)\ closure(\gamma)\end{array}$}%
}}}}
\put(1726,-6211){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\left\{ \begin{array}{l} D=\\ \ldots\\ \ldots\\ involves\ \frac{\partial G_3}{\partial y}\end{array}\right.$}%
}}}}
\put(3451,-6211){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\left\{ \begin{array}{l}D^{\bullet}=\\ \ldots\\ \ldots\\ involves\ \frac{\partial G_3}{\partial y}, \frac{\partial G_3}{\partial y}^{\bullet}\end{array}\right.$}%
}}}}
\put(5551,-6211){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\left\{ \begin{array}{l} D^{\bullet\bullet}=\\ \ldots\\ \ldots\\ involves\ \frac{\partial G_3}{\partial y}, \frac{\partial G_3}{\partial y}^{\bullet}, \frac{\partial G_3}{\partial y}^{\bullet\bullet}\end{array}\right.$}%
}}}}
\put(1876,-8761){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_{keep}(\gamma)=\frac{i}{j}$}%
}}}}
\put(3901,-8761){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_{keep}(\gamma)=\frac{i}{j}$}%
}}}}
\put(5701,-8761){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_{keep}(\gamma)=\frac{i}{j}$}%
}}}}
\put(2101,-4336){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\begin{array}{l}
1)\ P_{keep}(\gamma)=\frac1{i+j+2}\\2)\ closure(\gamma)\end{array}$}%
}}}}
\put(2251,-9286){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\fbox{$\Gamma B^{\bullet}(x)$}}%
}}}}
\put(4276,-9286){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\fbox{$\Gamma B^{\bullet\bullet}(x)$}}%
}}}}
\put(6076,-9286){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\fbox{$\Gamma B^{\bullet\bullet\bullet}(x)$}}%
}}}}
\end{picture}%


==> Figures/diag2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{diag2.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4537,5575)(1476,-15381)
\put(1650,-14000){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\underline{decomposition in connected components}}%
}}}}
\put(5633,-14419){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\begin{array}{r@{}c@{}l}G^{\bullet\bullet\bullet}&=&\textrm{expr. with:}\\&&C, C', C'', C'''\end{array}$}%
}}}}
\put(1703,-14344){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$G\!=\!\exp(C)$}%
}}}}
\put(1476,-9926){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\textbf{Procedure 4}: 2-connected p.g. $\rightarrow$ connected p.g.}%
}}}}
\put(1657,-10184){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\underline{block-decomposition}}%
}}}}
\put(1710,-10528){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$C^{\bullet}(x)\!=\!x\exp(B'(C^{\bullet}(x)))$}%
}}}}
\put(2216,-11228){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}uses:$\Gamma B^{\bullet}(x)$}%
}}}}
\put(1855,-11760){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\fbox{$\Gamma C^{\bullet}(x)$}}%
}}}}
\put(4002,-11760){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\fbox{$\Gamma C^{\bullet\bullet}(x)$}}%
}}}}
\put(1716,-12310){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$
\left[\begin{array}{l}\gamma \leftarrow \Gamma C^{\bullet}(x)\\i \leftarrow nr\_vertices(\gamma)\end{array}\right.$}%
}}}}
\put(5920,-11205){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\begin{tabular}{l}uses:$\Gamma C^{\bullet}(x)$, $\Gamma C^{\bullet\bullet}(x)$ \\$\Gamma B^{\bullet}(x)$, $\Gamma B^{\bullet\bullet}(x)$, $\Gamma B^{\bullet\bullet\bullet}(x)$\end{tabular}}%
}}}}
\put(4285,-11205){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\begin{tabular}{l}uses:$\Gamma C^{\bullet}(x)$\\$\Gamma B^{\bullet}(x)$, $\Gamma B^{\bullet\bullet}(x)$\end{tabular}}%
}}}}
\put(2335,-13230){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\fbox{$\Gamma C(x)$}}%
}}}}
\put(2753,-14344){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$G^{\bullet}\!=C^{\bullet}\exp(C)$}%
}}}}
\put(4093,-14429){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\begin{array}{r@{}c@{}l}G^{\bullet\bullet}&=&\textrm{expr. with:}\\
&&C, C', C''\end{array}$}%
}}}}
\put(6010,-14818){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\begin{tabular}{l}uses:$\Gamma C(x)$,\\$\Gamma C^{\bullet}(x)$, $\Gamma C^{\bullet\bullet}(x)$,\\$\Gamma C^{\bullet\bullet\bullet}(x)$\end{tabular}}%
}}}}
\put(1771,-15336){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\fbox{$\Gamma G(x)$}}%
}}}}
\put(2841,-15326){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\fbox{$\Gamma G^{\bullet}(x)$}}%
}}}}
\put(4239,-15326){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\fbox{$\Gamma G^{\bullet\bullet}(x)$}}%
}}}}
\put(5709,-15326){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\fbox{\fbox{$\Gamma G^{\bullet\bullet\bullet}(x)$}}}%
}}}}
\put(3049,-14794){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\begin{tabular}{l}uses:$\Gamma C(x)$, $\Gamma C^{\bullet}(x)$\\ \end{tabular}}%
}}}}
\put(1485,-13711){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\textbf{Procedure 5}: connected p.g. $\rightarrow$ planar graphs}%
}}}}
\put(5657,-10753){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\begin{array}{r@{}c@{}l}C^{\bullet\bullet\bullet}(x)&=&\textrm{expr. with:}\\ &&C', C'', B',\\&& B'', B'''\end{array}$}%
}}}}
\put(4475,-14808){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\begin{tabular}{l}uses:$\Gamma C(x)$,\\$\Gamma C^{\bullet}(x)$, $\Gamma C^{\bullet\bullet}(x)$\end{tabular}}%
}}}}
\put(5619,-11743){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\fbox{$\Gamma C^{\bullet\bullet\bullet}(x)$}}%
}}}}
\put(2084,-14860){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}uses:$\Gamma C(x)$}%
}}}}
\put(3916,-10653){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\begin{array}{r@{}c@{}l}C^{\bullet\bullet}(x)&=&\textrm{expr. with:}\\ &&C', B', B''\end{array}$}%
}}}}
\put(1962,-12700){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_{keep}(\gamma)=\frac{1}{i}$}%
}}}}
\end{picture}%

